R\'enyi free energy and variational approximations to thermal states

We propose the construction of thermodynamic ensembles that minimize the R\'enyi free energy, as an alternative to Gibbs states. For large systems, the local properties of these R\'enyi ensembles coincide with those of thermal equilibrium, and they can be used as approximations to thermal states. We provide algorithms to find tensor network approximations to the 2-R\'enyi ensemble. In particular, a matrix-product-state representation can be found by using gradient-based optimization on Riemannian manifolds, or via a non-linear evolution which yields the desired state as a fixed point. We analyze the performance of the algorithms and the properties of the ensembles on one-dimensional spin chains.

==> energy-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 4) {};
		\node [style=none] (1) at (0, -4) {};
		\node [style=round] (2) at (-2, 0) {$H_L$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=index, in=90, out=180] (0.center) to (2);
		\draw [style=index, in=180, out=-90] (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> energy-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 4) {};
		\node [style=none] (1) at (-0.25, -4) {};
		\node [style=round] (2) at (1.75, 0) {$H_R$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=index, in=90, out=0] (0.center) to (2);
		\draw [style=index, in=0, out=-90] (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> metric-euclidean.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=round conjugate] (0) at (0, 2) {$\bar{Z_1}$};
		\node [style=round] (1) at (0, -2) {$Z_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=index, bend right=90, looseness=1.75] (0) to (1);
		\draw [style=index, bend left=90, looseness=1.75] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

